Generalized Golub-Kahan bidiagonalization for nonsymmetric saddle point systems

The generalized Golub-Kahan bidiagonalization has been used to solve saddle-point systems where the leading block is symmetric and positive definite. We extend this iterative method for the case where the symmetry condition no longer holds. We do so by relying on the known connection the algorithm has with the Conjugate Gradient method and following the line of reasoning that adapts the latter into the Full Orthogonalization Method. We propose appropriate stopping criteria based on the residual and an estimate of the energy norm for the error associated with the primal variable. Numerical comparison with GMRES highlights the advantages of our proposed strategy regarding its low memory requirements and the associated implications.

==> images/csv/NSCavityGrid5Visc1Ov200_1e3.csv <==
Nonsym. GKBX	Nonsym. GKBY	FOM Schur Comp.X	FOM Schur Comp.Y	GMRESX	GMRESY	GMRES(6)X	GMRES(6)Y
1	1	1	1	1	1	1	1
2	0.27724959142931	2	0.27724959142931	2	0.999609720040406	2	0.999609720040406
3	0.344925194457068	3	0.344925194457067	3	0.829788965288078	3	0.829788965288078
4	0.276012688733016	4	0.276012688733016	4	0.826901477214728	4	0.826901477214728
5	0.195104904302737	5	0.195104904302737	5	0.758076187356867	5	0.758076187356867
6	0.140634297993414	6	0.140634297993414	6	0.756650275763227	6	0.756650275763227
7	0.103649123341206	7	0.103649123341206	7	0.705464244925907	7	0.705464244925907
8	0.0767082395916986	8	0.076708239591698	8	0.703671413400865	8	0.705328136727911
9	0.0803094877118768	9	0.0803094877118759	9	0.661397418508258	9	0.697310628251717
10	0.0895024040126078	10	0.0895024040126066	10	0.658449128626845	10	0.695839253390017
11	0.0821465671512083	11	0.082146567151207	11	0.634119203433732	11	0.674153399462907
12	0.0816516306368557	12	0.0816516306368541	12	0.629143826895589	12	0.671717465378696
13	0.0717697241198794	13	0.0717697241198779	13	0.609323101509104	13	0.653250989388578
14	0.0727477194281004	14	0.0727477194280986	14	0.601262684625291	14	0.652989638532461
15	0.0599374678500934	15	0.0599374678500917	15	0.587271410274893	15	0.64711699229767
16	0.0471266923836995	16	0.047126692383698	16	0.574274013816744	16	0.643761910007504
17	0.0517420485054747	17	0.0517420485054727	17	0.560431103628678	17	0.630685411604682
18	0.047749545821173	18	0.0477495458211708	18	0.55006809264506	18	0.627070570364626
19	0.0422820085547206	19	0.0422820085547184	19	0.542524067573566	19	0.624484012763003
20	0.0385010812967866	20	0.0385010812967842	20	0.534903420214844	20	0.624391415040695
21	0.0392388219940401	21	0.0392388219940374	21	0.528310291485627	21	0.622328258041683
22	0.0351769270889076	22	0.0351769270889049	22	0.519978288470985	22	0.618666426458244
23	0.0359407506999447	23	0.0359407506999416	23	0.514895893745195	23	0.601637013363642
24	0.0349905042160568	24	0.0349905042160535	24	0.507081699862608	24	0.597853799385802
25	0.0315236496516634	25	0.0315236496516601	25	0.502497878101577	25	0.58821331582894
26	0.0303837543090355	26	0.030383754309032	26	0.493146112532482	26	0.587859776686374
27	0.0272436928782671	27	0.0272436928782636	27	0.486938849800485	27	0.583416369328351
28	0.0213365271647793	28	0.0213365271647764	28	0.478636591941403	28	0.578851499393972
29	0.0191826037216797	29	0.0191826037216766	29	0.475750068523491	29	0.563491423484306
30	0.0182631014015013	30	0.0182631014014979	30	0.46446008412035	30	0.558984875360237
31	0.0159604003040813	31	0.015960400304078	31	0.461388198861642	31	0.554907481921624
32	0.0131920346549666	32	0.0131920346549635	32	0.445030925288288	32	0.554630505556974
33	0.0115690749604145	33	0.0115690749604113	33	0.443915186263775	33	0.55234575294797
34	0.0112788177771561	34	0.0112788177771524	34	0.43168045330003	34	0.548116530021317
35	0.0103135494574386	35	0.0103135494574348	35	0.430626929110941	35	0.538928420450923
36	0.00951911492500627	36	0.0095191149250022	36	0.417568700295853	36	0.535625884639514
37	0.0083851630828084	37	0.00838516308280439	37	0.416960153808732	37	0.527819340395111
38	0.00735567561044656	38	0.00735567561044252	38	0.401974156938475	38	0.526757460053673
39	0.00687796178673086	39	0.00687796178672648	39	0.400826444276968	39	0.521381661034213
40	0.00580859054557276	40	0.00580859054556846	40	0.384867764832544	40	0.517043161012173
41	0.0048282909692138	41	0.00482829096920961	41	0.384318913044453	41	0.508247037875764
42	0.00389440489376233	42	0.00389440489375832	42	0.370683440060619	42	0.500279789782132
43	0.00342907810454257	43	0.00342907810453821	43	0.37007467495864	43	0.495784203775135
44	0.00301044734998503	44	0.00301044734998028	44	0.355047243925443	44	0.491071662218204
45	0.00265346911623267	45	0.00265346911622758	45	0.354584152943944	45	0.476381096651055
46	0.00256746033292774	46	0.0025674603329216	46	0.341829275825746	46	0.466094854262139
47	0.00228600830503795	47	0.00228600830503136	47	0.341646643322997	47	0.45514476330067
48	0.00199334998165896	48	0.00199334998165212	48	0.329596300886254	48	0.439535492969708
49	0.00185986353668025	49	0.00185986353667255	49	0.329284171711491	49	0.436212238315211
50	0.00159932485507987	50	0.00159932485507177	50	0.316091226672216	50	0.433447512953425
51	0.00136482661312224	51	0.00136482661311381	51	0.315964102114475	51	0.422035476568118
52	0.00124878532012597	52	0.00124878532011646	52	0.303410700630503	52	0.409546724359137
53	0.00120702446954813	53	0.00120702446953689	53	0.303239290201922	53	0.402436171119178
54	0.00127921754633389	54	0.00127921754631959	54	0.289553959179034	54	0.391863487593506
55	0.00124157452027036	55	0.00124157452025483	55	0.289436383387499	55	0.381140254779735
56	0.00114764279931999	56	0.00114764279930362	56	0.27064071481247	56	0.379677409724285
57	0.0010856400584627	57	0.00108564005844533	57	0.270566205168049	57	0.368599455906359
58	0.000932477135718981	58	0.00093247713570178	58	0.251716277753814	58	0.367135703861921
NaN	NaN	NaN	NaN	59	0.25168739611207	59	0.357886969440207
NaN	NaN	NaN	NaN	60	0.234870115701594	60	0.352476977919696
NaN	NaN	NaN	NaN	61	0.234853925561021	61	0.345695771332057
NaN	NaN	NaN	NaN	62	0.217205182502772	62	0.343781892126104
NaN	NaN	NaN	NaN	63	0.217195592928644	63	0.332811136844018
NaN	NaN	NaN	NaN	64	0.197311260039664	64	0.328258055746028
NaN	NaN	NaN	NaN	65	0.197309554056703	65	0.316706289071497
NaN	NaN	NaN	NaN	66	0.178112730075349	66	0.314941573998814
NaN	NaN	NaN	NaN	67	0.178109563575447	67	0.298665433357758
NaN	NaN	NaN	NaN	68	0.162946952300387	68	0.295973119607821
NaN	NaN	NaN	NaN	69	0.162942704256585	69	0.285431079002308
NaN	NaN	NaN	NaN	70	0.14905989132815	70	0.275913001249946
NaN	NaN	NaN	NaN	71	0.149059857182852	71	0.270214878608576
NaN	NaN	NaN	NaN	72	0.136556402675997	72	0.260744875927353
NaN	NaN	NaN	NaN	73	0.136556107195606	73	0.256033801702496
NaN	NaN	NaN	NaN	74	0.124288992376955	74	0.250822556965213
NaN	NaN	NaN	NaN	75	0.124288991723686	75	0.241381750569686
NaN	NaN	NaN	NaN	76	0.112388438005107	76	0.233819437401812
NaN	NaN	NaN	NaN	77	0.112388415780633	77	0.228759062477592
NaN	NaN	NaN	NaN	78	0.102233089819758	78	0.219741075860315
NaN	NaN	NaN	NaN	79	0.102233079363804	79	0.216978132131732
NaN	NaN	NaN	NaN	80	0.0917364007804556	80	0.214618198163149
NaN	NaN	NaN	NaN	81	0.0917363161089023	81	0.208685422797965
NaN	NaN	NaN	NaN	82	0.0810228457954471	82	0.204837777163527
NaN	NaN	NaN	NaN	83	0.0810228156047251	83	0.199719871347255
NaN	NaN	NaN	NaN	84	0.0700437897336232	84	0.194299552908265
NaN	NaN	NaN	NaN	85	0.0700437858945557	85	0.19061717765672
NaN	NaN	NaN	NaN	86	0.0608301743683132	86	0.188791006043489
NaN	NaN	NaN	NaN	87	0.0608301475107074	87	0.180429320698011
NaN	NaN	NaN	NaN	88	0.0529681918872179	88	0.17871664793112
NaN	NaN	NaN	NaN	89	0.0529681871437375	89	0.171921889157033
NaN	NaN	NaN	NaN	90	0.0462570462137461	90	0.1690716244522
NaN	NaN	NaN	NaN	91	0.0462570461998582	91	0.16383689406832
NaN	NaN	NaN	NaN	92	0.0413154610668047	92	0.162823845849219
NaN	NaN	NaN	NaN	93	0.0413154451063885	93	0.157399006485759
NaN	NaN	NaN	NaN	94	0.036878334918293	94	0.155174849139023
NaN	NaN	NaN	NaN	95	0.0368783331257767	95	0.149255699361881
NaN	NaN	NaN	NaN	96	0.0327587754263913	96	0.143974089092314
NaN	NaN	NaN	NaN	97	0.0327587725117817	97	0.139536016786732
NaN	NaN	NaN	NaN	98	0.0293909995759884	98	0.138939147658844
NaN	NaN	NaN	NaN	99	0.0293909762455821	99	0.131475812172468
NaN	NaN	NaN	NaN	100	0.0261445430277911	100	0.131172180123392
NaN	NaN	NaN	NaN	101	0.0261445389948438	101	0.125528924164168
NaN	NaN	NaN	NaN	102	0.0230494292249347	102	0.123631307428342
NaN	NaN	NaN	NaN	103	0.0230494272666281	103	0.118318339605598
NaN	NaN	NaN	NaN	104	0.0204847325061909	104	0.117053705361235
NaN	NaN	NaN	NaN	105	0.0204847323547787	105	0.112464652225683
NaN	NaN	NaN	NaN	106	0.0185084835948834	106	0.110191335489709
NaN	NaN	NaN	NaN	107	0.0185084834356047	107	0.105345457310425
NaN	NaN	NaN	NaN	108	0.0171588408723026	108	0.102109409567533
NaN	NaN	NaN	NaN	109	0.0171588406827395	109	0.0995541401236021
NaN	NaN	NaN	NaN	110	0.0160064563416979	110	0.0993059473602629
NaN	NaN	NaN	NaN	111	0.016006455949007	111	0.0946289607591386
NaN	NaN	NaN	NaN	112	0.0149136017339669	112	0.0942663808875369
NaN	NaN	NaN	NaN	113	0.0149135993397634	113	0.0896424286635099
NaN	NaN	NaN	NaN	114	0.0139228407643267	114	0.0883374235130435
NaN	NaN	NaN	NaN	115	0.0139228406427757	115	0.0834128631082906
NaN	NaN	NaN	NaN	116	0.0128490867423942	116	0.0831043982095449
NaN	NaN	NaN	NaN	117	0.0128490867338048	117	0.0793777963455791
NaN	NaN	NaN	NaN	118	0.0119134111720058	118	0.0789155315677421
NaN	NaN	NaN	NaN	119	0.011913411148406	119	0.0744978952173186
NaN	NaN	NaN	NaN	120	0.0110173314003159	120	0.0731313124944676
NaN	NaN	NaN	NaN	121	0.0110173313739262	121	0.0702021844796525
NaN	NaN	NaN	NaN	122	0.0102812307802441	122	0.0699162174281929
NaN	NaN	NaN	NaN	123	0.0102812306907924	123	0.0659651987168607
NaN	NaN	NaN	NaN	124	0.00957001978228177	124	0.0655823082835867
NaN	NaN	NaN	NaN	125	0.00957001968829989	125	0.0623718966934876
NaN	NaN	NaN	NaN	126	0.00888663105028676	126	0.0613533984832988
NaN	NaN	NaN	NaN	127	0.00888663080913131	127	0.0573121232680468
NaN	NaN	NaN	NaN	128	0.0082201099825433	128	0.0569704272654077
NaN	NaN	NaN	NaN	129	0.0082201098440961	129	0.0542189136686803
NaN	NaN	NaN	NaN	130	0.00763415478167625	130	0.0540268152598928
NaN	NaN	NaN	NaN	131	0.00763415477763782	131	0.0501254250688228
NaN	NaN	NaN	NaN	132	0.00710452729611694	132	0.0490773786579708
NaN	NaN	NaN	NaN	133	0.00710452723873884	133	0.0471329140827993
NaN	NaN	NaN	NaN	134	0.00664293662559021	134	0.0470454064522625
NaN	NaN	NaN	NaN	135	0.00664293662314894	135	0.0442727259321412
NaN	NaN	NaN	NaN	136	0.00617940585293363	136	0.044097366351185
NaN	NaN	NaN	NaN	137	0.00617940583603996	137	0.0416232114052446
NaN	NaN	NaN	NaN	138	0.00572581823892435	138	0.0413329968948006
NaN	NaN	NaN	NaN	139	0.00572581821553408	139	0.0383327160172739
NaN	NaN	NaN	NaN	140	0.00533968600142651	140	0.0381121345014349
NaN	NaN	NaN	NaN	141	0.00533968599312163	141	0.0361885491556694
NaN	NaN	NaN	NaN	142	0.00498402721576553	142	0.0360376114441657
NaN	NaN	NaN	NaN	143	0.00498402720452431	143	0.0342494776580053
NaN	NaN	NaN	NaN	144	0.00459515756378723	144	0.0338434253750267
NaN	NaN	NaN	NaN	145	0.004595157563739	145	0.0323360828674424
NaN	NaN	NaN	NaN	146	0.0042681141456165	146	0.0321770561819877
NaN	NaN	NaN	NaN	147	0.00426811408524385	147	0.0305914920116905
NaN	NaN	NaN	NaN	148	0.00397803685224884	148	0.0304204315965304
NaN	NaN	NaN	NaN	149	0.00397803684847037	149	0.0289315795482461
NaN	NaN	NaN	NaN	150	0.00373508733368926	150	0.0287619280691908
NaN	NaN	NaN	NaN	151	0.00373508733280043	151	0.0275403960831323
NaN	NaN	NaN	NaN	152	0.00350541074565559	152	0.0273879663807482
NaN	NaN	NaN	NaN	153	0.00350541073913064	153	0.0261658945407788
NaN	NaN	NaN	NaN	154	0.00327568917874018	154	0.0258616088662096
NaN	NaN	NaN	NaN	155	0.00327568917565299	155	0.0248039862505767
NaN	NaN	NaN	NaN	156	0.00303225680006245	156	0.0243818277248613
NaN	NaN	NaN	NaN	157	0.00303225679820372	157	0.0233806483362318
NaN	NaN	NaN	NaN	158	0.00281805755457771	158	0.0232597344986324
NaN	NaN	NaN	NaN	159	0.00281805755385451	159	0.0221610362732413
NaN	NaN	NaN	NaN	160	0.0026248179439453	160	0.0220491913129382
NaN	NaN	NaN	NaN	161	0.00262481794192629	161	0.0209597458023773
NaN	NaN	NaN	NaN	162	0.0024575016700443	162	0.0206813293720711
NaN	NaN	NaN	NaN	163	0.00245750166870736	163	0.0199946158341404
NaN	NaN	NaN	NaN	164	0.00230462119373016	164	0.0198875809090923
NaN	NaN	NaN	NaN	165	0.00230462119371492	165	0.0189757668143896
NaN	NaN	NaN	NaN	166	0.00216558393775619	166	0.018845414135229
NaN	NaN	NaN	NaN	167	0.0021655839360342	167	0.0180774620620272
NaN	NaN	NaN	NaN	168	0.00202331070236401	168	0.0178156009586841
NaN	NaN	NaN	NaN	169	0.00202331069929116	169	0.017078863835444
NaN	NaN	NaN	NaN	170	0.00187979721583202	170	0.0169916843233036
NaN	NaN	NaN	NaN	171	0.0018797972149444	171	0.0163017023491194
NaN	NaN	NaN	NaN	172	0.00174672799380878	172	0.0161506063232298
NaN	NaN	NaN	NaN	173	0.0017467279938055	173	0.0154519901929815
NaN	NaN	NaN	NaN	174	0.0016269772551189	174	0.0151648686925239
NaN	NaN	NaN	NaN	175	0.00162697725493028	175	0.0146672082855516
NaN	NaN	NaN	NaN	176	0.00151761748350431	176	0.0146169578331739
NaN	NaN	NaN	NaN	177	0.00151761748304296	177	0.0138979337994583
NaN	NaN	NaN	NaN	178	0.00141548624366624	178	0.013852268412705
NaN	NaN	NaN	NaN	179	0.0014154862434894	179	0.0132752001354185
NaN	NaN	NaN	NaN	180	0.00132598028950588	180	0.0131401619267405
NaN	NaN	NaN	NaN	181	0.0013259802894483	181	0.0126101146081632
NaN	NaN	NaN	NaN	182	0.00123493207712152	182	0.0125425046215343
NaN	NaN	NaN	NaN	183	0.00123493207712057	183	0.0120324750815573
NaN	NaN	NaN	NaN	184	0.00114463539397112	184	0.0118959919138868
NaN	NaN	NaN	NaN	185	0.00114463539388941	185	0.0114022611734049
NaN	NaN	NaN	NaN	186	0.0010628695370195	186	0.0111809862139094
NaN	NaN	NaN	NaN	187	0.00106286953688289	187	0.0108783971754667
NaN	NaN	NaN	NaN	188	0.000990446101010554	188	0.0108483917989494
NaN	NaN	NaN	NaN	NaN	NaN	189	0.010366497956303
NaN	NaN	NaN	NaN	NaN	NaN	190	0.0103279037741902
NaN	NaN	NaN	NaN	NaN	NaN	191	0.00984276289011685
NaN	NaN	NaN	NaN	NaN	NaN	192	0.00973356892319178
NaN	NaN	NaN	NaN	NaN	NaN	193	0.00934324695132386
NaN	NaN	NaN	NaN	NaN	NaN	194	0.00923747621610883
NaN	NaN	NaN	NaN	NaN	NaN	195	0.00894604885272947
NaN	NaN	NaN	NaN	NaN	NaN	196	0.00882420744403172
NaN	NaN	NaN	NaN	NaN	NaN	197	0.00850364058597759
NaN	NaN	NaN	NaN	NaN	NaN	198	0.00831642567412768
NaN	NaN	NaN	NaN	NaN	NaN	199	0.00810134343292358
NaN	NaN	NaN	NaN	NaN	NaN	200	0.00805655560136488
NaN	NaN	NaN	NaN	NaN	NaN	201	0.00770864200576988
NaN	NaN	NaN	NaN	NaN	NaN	202	0.00765125986626551
NaN	NaN	NaN	NaN	NaN	NaN	203	0.00734682152606249
NaN	NaN	NaN	NaN	NaN	NaN	204	0.00721202474532075
NaN	NaN	NaN	NaN	NaN	NaN	205	0.00692586614672259
NaN	NaN	NaN	NaN	NaN	NaN	206	0.00672064714597553
NaN	NaN	NaN	NaN	NaN	NaN	207	0.00657096676371102
NaN	NaN	NaN	NaN	NaN	NaN	208	0.00636778675739205
NaN	NaN	NaN	NaN	NaN	NaN	209	0.00620270629333382
NaN	NaN	NaN	NaN	NaN	NaN	210	0.00600365373794458
NaN	NaN	NaN	NaN	NaN	NaN	211	0.00592782534691202
NaN	NaN	NaN	NaN	NaN	NaN	212	0.00589681660821811
NaN	NaN	NaN	NaN	NaN	NaN	213	0.00564721309619774
NaN	NaN	NaN	NaN	NaN	NaN	214	0.00555531467566431
NaN	NaN	NaN	NaN	NaN	NaN	215	0.00535101850840812
NaN	NaN	NaN	NaN	NaN	NaN	216	0.00521992191483253
NaN	NaN	NaN	NaN	NaN	NaN	217	0.00505019950407897
NaN	NaN	NaN	NaN	NaN	NaN	218	0.00500260767093968
NaN	NaN	NaN	NaN	NaN	NaN	219	0.00483502794210806
NaN	NaN	NaN	NaN	NaN	NaN	220	0.00474292160040515
NaN	NaN	NaN	NaN	NaN	NaN	221	0.00460105726859437
NaN	NaN	NaN	NaN	NaN	NaN	222	0.00445473150919024
NaN	NaN	NaN	NaN	NaN	NaN	223	0.00438223268963348
NaN	NaN	NaN	NaN	NaN	NaN	224	0.00437604415538981
NaN	NaN	NaN	NaN	NaN	NaN	225	0.00418787318081634
NaN	NaN	NaN	NaN	NaN	NaN	226	0.0041745603591793
NaN	NaN	NaN	NaN	NaN	NaN	227	0.00401110377339719
NaN	NaN	NaN	NaN	NaN	NaN	228	0.00397471255005178
NaN	NaN	NaN	NaN	NaN	NaN	229	0.00383519268710879
NaN	NaN	NaN	NaN	NaN	NaN	230	0.00382454459858808
NaN	NaN	NaN	NaN	NaN	NaN	231	0.00368248901832059
NaN	NaN	NaN	NaN	NaN	NaN	232	0.00364746017881279
NaN	NaN	NaN	NaN	NaN	NaN	233	0.00352935434925033
NaN	NaN	NaN	NaN	NaN	NaN	234	0.00345155511772136
NaN	NaN	NaN	NaN	NaN	NaN	235	0.00338712814897251
NaN	NaN	NaN	NaN	NaN	NaN	236	0.00337377105447508
NaN	NaN	NaN	NaN	NaN	NaN	237	0.00324487857450843
NaN	NaN	NaN	NaN	NaN	NaN	238	0.00321680371870847
NaN	NaN	NaN	NaN	NaN	NaN	239	0.00311812312371821
NaN	NaN	NaN	NaN	NaN	NaN	240	0.00302244692377191
NaN	NaN	NaN	NaN	NaN	NaN	241	0.00298776151786145
NaN	NaN	NaN	NaN	NaN	NaN	242	0.00297593292427103
NaN	NaN	NaN	NaN	NaN	NaN	243	0.00287220855319836
NaN	NaN	NaN	NaN	NaN	NaN	244	0.00282975469681401
NaN	NaN	NaN	NaN	NaN	NaN	245	0.00275525298699466
NaN	NaN	NaN	NaN	NaN	NaN	246	0.00268013577265853
NaN	NaN	NaN	NaN	NaN	NaN	247	0.00264463516961113
NaN	NaN	NaN	NaN	NaN	NaN	248	0.0026335008910575
NaN	NaN	NaN	NaN	NaN	NaN	249	0.00254078259964279
NaN	NaN	NaN	NaN	NaN	NaN	250	0.00252211698892749
NaN	NaN	NaN	NaN	NaN	NaN	251	0.00243711917460658
NaN	NaN	NaN	NaN	NaN	NaN	252	0.00237015298994238
NaN	NaN	NaN	NaN	NaN	NaN	253	0.00233924147431629
NaN	NaN	NaN	NaN	NaN	NaN	254	0.00232980016703184
NaN	NaN	NaN	NaN	NaN	NaN	255	0.00225398462637378
NaN	NaN	NaN	NaN	NaN	NaN	256	0.00221498167551971
NaN	NaN	NaN	NaN	NaN	NaN	257	0.002170643025818
NaN	NaN	NaN	NaN	NaN	NaN	258	0.00209692420132168
NaN	NaN	NaN	NaN	NaN	NaN	259	0.00207555247424821
NaN	NaN	NaN	NaN	NaN	NaN	260	0.00206703320325649
NaN	NaN	NaN	NaN	NaN	NaN	261	0.0019837872495508
NaN	NaN	NaN	NaN	NaN	NaN	262	0.00198185349018785
NaN	NaN	NaN	NaN	NaN	NaN	263	0.0018944368598759
NaN	NaN	NaN	NaN	NaN	NaN	264	0.00186905099318177
NaN	NaN	NaN	NaN	NaN	NaN	265	0.00181369510802585
NaN	NaN	NaN	NaN	NaN	NaN	266	0.00180332206490315
NaN	NaN	NaN	NaN	NaN	NaN	267	0.00174108912661677
NaN	NaN	NaN	NaN	NaN	NaN	268	0.00169260289629815
NaN	NaN	NaN	NaN	NaN	NaN	269	0.0016702044817199
NaN	NaN	NaN	NaN	NaN	NaN	270	0.00159517676219459
NaN	NaN	NaN	NaN	NaN	NaN	271	0.00158213237664512
NaN	NaN	NaN	NaN	NaN	NaN	272	0.00157828791405286
NaN	NaN	NaN	NaN	NaN	NaN	273	0.00150756096622696
NaN	NaN	NaN	NaN	NaN	NaN	274	0.00150744564043578
NaN	NaN	NaN	NaN	NaN	NaN	275	0.00140491825915692
NaN	NaN	NaN	NaN	NaN	NaN	276	0.00140430487386836
NaN	NaN	NaN	NaN	NaN	NaN	277	0.00127807071148301
NaN	NaN	NaN	NaN	NaN	NaN	278	0.00127682093454145
NaN	NaN	NaN	NaN	NaN	NaN	279	0.00122328871328898
NaN	NaN	NaN	NaN	NaN	NaN	280	0.00119277032941892
NaN	NaN	NaN	NaN	NaN	NaN	281	0.00113081509295052
NaN	NaN	NaN	NaN	NaN	NaN	282	0.0011095499495542
NaN	NaN	NaN	NaN	NaN	NaN	283	0.0010678102514085
NaN	NaN	NaN	NaN	NaN	NaN	284	0.00106775783206713
NaN	NaN	NaN	NaN	NaN	NaN	285	0.00102653166274176
NaN	NaN	NaN	NaN	NaN	NaN	286	0.00102644380908494
NaN	NaN	NaN	NaN	NaN	NaN	287	0.000985382825372127


==> images/csv/NSStepGrid5Visc1Ov100_1e3.csv <==
Nonsym. GKBX	Nonsym. GKBY	FOM Schur Comp.X	FOM Schur Comp.Y	GMRESX	GMRESY	GMRES(15)X	GMRES(15)Y
1	1	1	1	1	1	1	1
2	0.908371135804598	2	0.908371135804598	2	0.99070258701705	2	0.99070258701705
3	0.81140731140398	3	0.81140731140398	3	0.961925000925286	3	0.961925000925286
4	0.842222919504477	4	0.842222919504477	4	0.951912860572248	4	0.951912860572248
5	0.836162725631359	5	0.83616272563136	5	0.942177452796349	5	0.942177452796349
6	0.86296336476718	6	0.862963364767181	6	0.930423456196929	6	0.930423456196929
7	0.809301009082832	7	0.809301009082832	7	0.922676521762134	7	0.922676521762134
8	0.7244679658506	8	0.724467965850599	8	0.91240937389356	8	0.91240937389356
9	0.660587356184316	9	0.660587356184316	9	0.905491075679688	9	0.905491075679688
10	0.583285029697178	10	0.583285029697177	10	0.895642083072757	10	0.895642083072757
11	0.546685327825025	11	0.546685327825023	11	0.890844085880315	11	0.890844085880315
12	0.492241723016977	12	0.492241723016976	12	0.882025757318913	12	0.882025757318913
13	0.453962103475454	13	0.453962103475453	13	0.87623238751995	13	0.87623238751995
14	0.386047022462904	14	0.386047022462903	14	0.86670527329144	14	0.86670527329144
15	0.320557849246461	15	0.320557849246459	15	0.8631473823389	15	0.8631473823389
16	0.276179703523405	16	0.276179703523404	16	0.851821951105577	16	0.851821951105577
17	0.217566693177203	17	0.217566693177201	17	0.848700566902096	17	0.851821928788791
18	0.184750856504126	18	0.184750856504124	18	0.83579259052234	18	0.844060848090588
19	0.162068252393007	19	0.162068252393004	19	0.833401026769759	19	0.843126486560241
20	0.151856247425483	20	0.15185624742548	20	0.817808050899445	20	0.836631831678144
21	0.148110929046671	21	0.148110929046668	21	0.815778866669076	21	0.835200403089489
22	0.158535042437051	22	0.158535042437047	22	0.799172538397529	22	0.824831451433122
23	0.175896877045059	23	0.175896877045054	23	0.797691014666099	23	0.822316415821008
24	0.182556361062188	24	0.182556361062183	24	0.77864413075216	24	0.813341416158639
25	0.180929190287749	25	0.180929190287743	25	0.777473735171284	25	0.811393025538928
26	0.171728307490425	26	0.17172830749042	26	0.756824921428179	26	0.799208698990427
27	0.170116315841758	27	0.170116315841752	27	0.755671769428064	27	0.796445883411945
28	0.158056740738068	28	0.158056740738062	28	0.729766895455515	28	0.783554135437109
29	0.148110748600097	29	0.148110748600091	29	0.728906333237867	29	0.781070790574468
30	0.139990183593727	30	0.13999018359372	30	0.695775461248562	30	0.761167129367385
31	0.124980065357367	31	0.12498006535736	31	0.695177605842562	31	0.753833113754394
32	0.125146272678298	32	0.12514627267829	32	0.657034062921263	32	0.7538324508642
33	0.119482674966292	33	0.119482674966284	33	0.656402206141747	33	0.733011204596787
34	0.11949373192958	34	0.119493731929571	34	0.606417284281617	34	0.730998514964674
35	0.11593855412166	35	0.115938554121651	35	0.606034411294776	35	0.709609626606908
36	0.108544084797373	36	0.108544084797363	36	0.552561609446307	36	0.703247887720304
37	0.109331529954766	37	0.109331529954755	37	0.552364810712145	37	0.677742426961785
38	0.105732668061623	38	0.105732668061612	38	0.500282964581732	38	0.66949392512861
39	0.106483859862272	39	0.106483859862259	39	0.500169848665808	39	0.644301564331007
40	0.100443296494074	40	0.100443296494062	40	0.455722705414443	40	0.634607686556986
41	0.0988088257532658	41	0.098808825753253	41	0.45568743556151	41	0.609896961405612
42	0.100040850960525	42	0.100040850960511	42	0.419760906674056	42	0.598301025628268
43	0.0982602177608953	43	0.0982602177608808	43	0.419754648154849	43	0.57395428162084
44	0.0936804980024639	44	0.0936804980024491	44	0.394488609548839	44	0.562459594020232
45	0.0913911128259187	45	0.0913911128259034	45	0.394484557934024	45	0.533480506708601
46	0.0889603588102158	46	0.0889603588102002	46	0.377010287994702	46	0.528885543217786
47	0.0863653279031402	47	0.0863653279031243	47	0.377005636459072	47	0.528884870952938
48	0.0883365901062012	48	0.0883365901061834	48	0.362702715244884	48	0.503155462617021
49	0.0858707591962639	49	0.0858707591962465	49	0.362696491729195	49	0.503152074376557
50	0.0836490324849757	50	0.0836490324849581	50	0.349688811209557	50	0.481831252860861
51	0.0770268493613016	51	0.0770268493612846	51	0.349682064282913	51	0.481660154492453
52	0.0818750284613476	52	0.081875028461329	52	0.336764216435677	52	0.458067963526449
53	0.0809172515305653	53	0.0809172515305456	53	0.336754565695541	53	0.457212937076335
54	0.0831617479984229	54	0.0831617479984018	54	0.324961953579191	54	0.435444013441962
55	0.0823845570428559	55	0.0823845570428353	55	0.324952039256666	55	0.433423831183662
56	0.0842912808990502	56	0.0842912808990281	56	0.312727724265165	56	0.416006171812362
57	0.0832157506373344	57	0.0832157506373113	57	0.312724199706525	57	0.414455608392173
58	0.0846128226612113	58	0.0846128226611871	58	0.300353839363139	58	0.402044862269489
59	0.0832571004797807	59	0.0832571004797561	59	0.300344864722447	59	0.39961338921663
60	0.0815344035582895	60	0.0815344035582648	60	0.28810122099162	60	0.383212222283057
61	0.0756425498424727	61	0.0756425498424496	61	0.288095559162348	61	0.380863295182281
62	0.0771704179742257	62	0.0771704179741991	62	0.274663201899369	62	0.380861870768293
63	0.0750392742001218	63	0.075039274200096	63	0.274660169858875	63	0.368158651619877
64	0.076691350452444	64	0.0766913504524168	64	0.262976420284487	64	0.367773404188873
65	0.0739959264634664	65	0.0739959264634375	65	0.262974338654785	65	0.356847415289212
66	0.0714619887078051	66	0.0714619887077771	66	0.251728132683375	66	0.356829087413874
67	0.0749032863752199	67	0.0749032863751892	67	0.251724377136905	67	0.345505348433353
68	0.0683228925704806	68	0.0683228925704503	68	0.241809830612695	68	0.345362872266805
69	0.0670439543652572	69	0.0670439543652274	69	0.241809730498865	69	0.330810230737058
70	0.0643045714597116	70	0.0643045714596817	70	0.232463131953376	70	0.330761494361692
71	0.0605081719752869	71	0.0605081719752576	71	0.232462579703492	71	0.318081983719187
72	0.0602463156273495	72	0.0602463156273186	72	0.223017938158995	72	0.318051727687955
73	0.0522737455886052	73	0.052273745588578	73	0.223016924070154	73	0.306289571261414
74	0.0547998212345603	74	0.0547998212345309	74	0.21475096866081	74	0.306250080303347
75	0.0544373530098446	75	0.0544373530098135	75	0.214750967074552	75	0.294670416992067
76	0.0519248465200599	76	0.051924846520029	76	0.206855795013318	76	0.294493533753153
77	0.0505573202607632	77	0.050557320260732	77	0.206855322177546	77	0.294493460068732
78	0.0504738891847628	78	0.0504738891847296	78	0.199866098168198	78	0.285068073054544
79	0.051278909369203	79	0.0512789093691683	79	0.199865586810457	79	0.284864349203781
80	0.0526790089248284	80	0.0526790089247904	80	0.192797548039537	80	0.277869154145527
81	0.0478651644824226	81	0.0478651644823896	81	0.192797524131392	81	0.27727228113001
82	0.0510123092639955	82	0.0510123092639574	82	0.186228273932748	82	0.268519384793852
83	0.0532278668684861	83	0.0532278668684449	83	0.186227682852	83	0.26818944944482
84	0.0532385673376006	84	0.0532385673375579	84	0.18042595107809	84	0.259965678148505
85	0.053520978559196	85	0.0535209785591522	85	0.180425879106391	85	0.259319778039387
86	0.0514027311847684	86	0.0514027311847247	86	0.174949876947779	86	0.251966576564255
87	0.0554357570501727	87	0.0554357570501226	87	0.174949091797302	87	0.250765618350205
88	0.0524212962643985	88	0.0524212962643488	88	0.169465224953396	88	0.244378391475387
89	0.050581296604483	89	0.0505812966044342	89	0.16946501102863	89	0.24324403623018
90	0.0504163562737229	90	0.0504163562736743	90	0.164224571745667	90	0.235850538991921
91	0.0482920358052154	91	0.0482920358051658	91	0.164223542585341	91	0.235069963967952
92	0.0495657166839575	92	0.0495657166839043	92	0.159188237337835	92	0.235069422758753
93	0.048823338250138	93	0.0488233382500838	93	0.159188145626474	93	0.228117151655293
94	0.0448849486055214	94	0.0448849486054687	94	0.154321534815617	94	0.228116437282792
95	0.0402529043393963	95	0.0402529043393477	95	0.154321448038857	95	0.222327502798975
96	0.0367874137966069	96	0.0367874137965617	96	0.150063689548057	96	0.222306119638915
97	0.0343944625321136	97	0.0343944625320709	97	0.150063534102838	97	0.216664476566004
98	0.0322737691582878	98	0.0322737691582445	98	0.145920614632993	98	0.216658328659853
99	0.0295127714506672	99	0.0295127714506276	99	0.145920613156382	99	0.210265360828873
100	0.0270870279499331	100	0.0270870279498937	100	0.141905820702018	100	0.210245775614345
101	0.0239941915415713	101	0.0239941915415344	101	0.141905472000897	101	0.204583891710829
102	0.0221828499598712	102	0.0221828499598348	102	0.137571302405333	102	0.204535629722874
103	0.0189547893592775	103	0.018954789359244	103	0.137571166168931	103	0.19918103929263
104	0.017512517466205	104	0.0175125174661713	104	0.134049084847424	104	0.199177970414277
105	0.0152204122965301	105	0.0152204122964982	105	0.13404905625449	105	0.193687471344385
106	0.0136366911747009	106	0.0136366911746691	106	0.130709479831195	106	0.193687360388626
107	0.0120817893968335	107	0.0120817893968019	107	0.130709353106792	107	0.193687360320163
108	0.0105195868190623	108	0.0105195868190306	108	0.127767197688328	108	0.188529402709023
109	0.00909721167489854	109	0.00909721167486774	109	0.127767130287887	109	0.188523566439846
110	0.00818974287707392	110	0.00818974287704112	110	0.124964646884123	110	0.183814615845706
111	0.00705936702129559	111	0.00705936702126163	111	0.12496451657036	111	0.183752929712608
112	0.00603724211767786	112	0.00603724211764356	112	0.122452649942853	112	0.179268549164519
113	0.0053514303980769	113	0.00535143039803962	113	0.122452414087436	113	0.179141054087857
114	0.00475970875009979	114	0.00475970875005929	114	0.120026443451518	114	0.174314447451252
115	0.00418308717132859	115	0.00418308717128487	115	0.12002640599772	115	0.174170282734287
116	0.00378575244837927	116	0.00378575244833066	116	0.117811985275417	116	0.169813694105185
117	0.00332171045467751	117	0.00332171045462514	117	0.117811677194142	117	0.169433550285478
118	0.00307136972141904	118	0.00307136972135945	118	0.115648542997555	118	0.164990368442125
119	0.00286924766301803	119	0.00286924766295053	119	0.115648440027864	119	0.164935455590779
120	0.00270361610262927	120	0.00270361610255275	120	0.113515189151215	120	0.160590360464283
121	0.00259933477022277	121	0.002599334770135	121	0.113514916039027	121	0.160568840847758
122	0.00243033318362843	122	0.00243033318353226	122	0.111178726583638	122	0.160568809820813
123	0.00225026454182669	123	0.00225026454172479	123	0.111178608810048	123	0.156677652910475
124	0.00211311807440428	124	0.002113118074293	124	0.109064689967601	124	0.156667177722141
125	0.00199135508366449	125	0.00199135508354691	125	0.109064530662694	125	0.152884610945532
126	0.00185295087344942	126	0.00185295087332491	126	0.10695502333805	126	0.152863589791215
127	0.00163062997729182	127	0.00163062997716645	127	0.106954949644186	127	0.149512922999667
128	0.00153076595611864	128	0.00153076595598409	128	0.105045924377683	128	0.149427329525915
129	0.00138619645380352	129	0.00138619645366562	129	0.105045753628743	129	0.145847145860915
130	0.00136393114188213	130	0.00136393114172862	130	0.103104850738692	130	0.145801278200138
131	0.00126467584043811	131	0.00126467584027047	131	0.103104737590951	131	0.142814540341959
132	0.00117799253466575	132	0.00117799253449019	132	0.101138771422602	132	0.142665992201386
133	0.00104812114714638	133	0.00104812114697233	133	0.101138763351986	133	0.139667406176307
134	0.000929906482616333	134	0.000929906482440989	134	0.0994437338822499	134	0.139559171250384
NaN	NaN	NaN	NaN	135	0.0994434404237482	135	0.136757698075032
NaN	NaN	NaN	NaN	136	0.0975147251780885	136	0.13673818057971
NaN	NaN	NaN	NaN	137	0.097514717965058	137	0.136738175342245
NaN	NaN	NaN	NaN	138	0.0956259407433241	138	0.134263067737857
NaN	NaN	NaN	NaN	139	0.0956258515006342	139	0.134263055494498
NaN	NaN	NaN	NaN	140	0.0936922626731995	140	0.131829980116193
NaN	NaN	NaN	NaN	141	0.0936921764353397	141	0.131827569895255
NaN	NaN	NaN	NaN	142	0.091643356541423	142	0.12954350316464
NaN	NaN	NaN	NaN	143	0.0916433175513533	143	0.129543443542295
NaN	NaN	NaN	NaN	144	0.0897070850989813	144	0.127200667604781
NaN	NaN	NaN	NaN	145	0.0897070304592103	145	0.12719906061967
NaN	NaN	NaN	NaN	146	0.0873152574593948	146	0.124969237668281
NaN	NaN	NaN	NaN	147	0.0873152306264398	147	0.124955349037176
NaN	NaN	NaN	NaN	148	0.0852973195009312	148	0.122845900062177
NaN	NaN	NaN	NaN	149	0.0852972871998886	149	0.122813846284812
NaN	NaN	NaN	NaN	150	0.0833887775693859	150	0.120738322012428
NaN	NaN	NaN	NaN	151	0.0833887755272016	151	0.120723914342726
NaN	NaN	NaN	NaN	152	0.0814320700026856	152	0.120723906540189
NaN	NaN	NaN	NaN	153	0.0814320193134934	153	0.118798572907812
NaN	NaN	NaN	NaN	154	0.0795103392858514	154	0.118795739057902
NaN	NaN	NaN	NaN	155	0.0795103383049616	155	0.116974968219486
NaN	NaN	NaN	NaN	156	0.0777128557106074	156	0.116971832583581
NaN	NaN	NaN	NaN	157	0.0777127987096013	157	0.115300591436325
NaN	NaN	NaN	NaN	158	0.0760826863525534	158	0.115290975900103
NaN	NaN	NaN	NaN	159	0.0760826838198052	159	0.113394728077537
NaN	NaN	NaN	NaN	160	0.0746290756653924	160	0.113393322040783
NaN	NaN	NaN	NaN	161	0.0746289908433704	161	0.111851695120824
NaN	NaN	NaN	NaN	162	0.0729750922796342	162	0.111848315510095
NaN	NaN	NaN	NaN	163	0.0729750920245971	163	0.110287520340043
NaN	NaN	NaN	NaN	164	0.0716065026655619	164	0.110271856082859
NaN	NaN	NaN	NaN	165	0.0716064984858894	165	0.108806166534606
NaN	NaN	NaN	NaN	166	0.0704150228961807	166	0.108785321308786
NaN	NaN	NaN	NaN	167	0.0704150185185165	167	0.108785312877141
NaN	NaN	NaN	NaN	168	0.0692815505735262	168	0.107340188643778
NaN	NaN	NaN	NaN	169	0.0692815505718189	169	0.107340188601823
NaN	NaN	NaN	NaN	170	0.0682122238990462	170	0.10581109832393
NaN	NaN	NaN	NaN	171	0.0682122108430608	171	0.105808885458195
NaN	NaN	NaN	NaN	172	0.0671070873460466	172	0.104393354244158
NaN	NaN	NaN	NaN	173	0.0671070873411758	173	0.104391751722393
NaN	NaN	NaN	NaN	174	0.0661986639991678	174	0.102845899137431
NaN	NaN	NaN	NaN	175	0.0661986638037389	175	0.102844557373537
NaN	NaN	NaN	NaN	176	0.0652251963955096	176	0.101453356270981
NaN	NaN	NaN	NaN	177	0.0652251918377249	177	0.101443386006462
NaN	NaN	NaN	NaN	178	0.064226001028551	178	0.0997367011496671
NaN	NaN	NaN	NaN	179	0.0642259987322218	179	0.0997252728769101
NaN	NaN	NaN	NaN	180	0.0632652478494845	180	0.0982085468236467
NaN	NaN	NaN	NaN	181	0.0632652477979524	181	0.0981780867996029
NaN	NaN	NaN	NaN	182	0.0622656894756438	182	0.0981780715074878
NaN	NaN	NaN	NaN	183	0.0622656894380058	183	0.0967148330314844
NaN	NaN	NaN	NaN	184	0.0613593889716233	184	0.096714488500761
NaN	NaN	NaN	NaN	185	0.0613593889282635	185	0.0951362674606511
NaN	NaN	NaN	NaN	186	0.0604655307366955	186	0.0951362387986738
NaN	NaN	NaN	NaN	187	0.060465530410284	187	0.0936335723658917
NaN	NaN	NaN	NaN	188	0.0594567454866351	188	0.0936333243717536
NaN	NaN	NaN	NaN	189	0.0594567454570196	189	0.0920045189328566
NaN	NaN	NaN	NaN	190	0.0582701403708268	190	0.0920045151680725
NaN	NaN	NaN	NaN	191	0.0582701400452828	191	0.090556495601352
NaN	NaN	NaN	NaN	192	0.0569387497710429	192	0.0905564826741767
NaN	NaN	NaN	NaN	193	0.0569387497695213	193	0.0890937385575609
NaN	NaN	NaN	NaN	194	0.0555221357461578	194	0.0890802757703174
NaN	NaN	NaN	NaN	195	0.0555221343035205	195	0.0876467565106576
NaN	NaN	NaN	NaN	196	0.0540347557116394	196	0.0876330120520746
NaN	NaN	NaN	NaN	197	0.0540347556089723	197	0.0876330060068125
NaN	NaN	NaN	NaN	198	0.0524038260034862	198	0.0863149511397038
NaN	NaN	NaN	NaN	199	0.0524038254088588	199	0.0863098876230636
NaN	NaN	NaN	NaN	200	0.0506469517480548	200	0.0848994169542895
NaN	NaN	NaN	NaN	201	0.0506469480399907	201	0.0848905744169658
NaN	NaN	NaN	NaN	202	0.0486446275600263	202	0.0836265797611139
NaN	NaN	NaN	NaN	203	0.0486446266248634	203	0.0836146943181184
NaN	NaN	NaN	NaN	204	0.0465785508290103	204	0.0821992733956692
NaN	NaN	NaN	NaN	205	0.0465785429902803	205	0.0821952736933218
NaN	NaN	NaN	NaN	206	0.0441334944110636	206	0.0809842022400816
NaN	NaN	NaN	NaN	207	0.044133494398475	207	0.0809812290574665
NaN	NaN	NaN	NaN	208	0.0417066519483759	208	0.079594103011027
NaN	NaN	NaN	NaN	209	0.0417066461697912	209	0.0795700994994645
NaN	NaN	NaN	NaN	210	0.0390346018336648	210	0.0784933247445875
NaN	NaN	NaN	NaN	211	0.0390345989068528	211	0.0784655122060293
NaN	NaN	NaN	NaN	212	0.0363287470910863	212	0.0784654966157291
NaN	NaN	NaN	NaN	213	0.0363287470831603	213	0.0774371217911551
NaN	NaN	NaN	NaN	214	0.0335787877812406	214	0.0774364660098072
NaN	NaN	NaN	NaN	215	0.0335787771723517	215	0.0764302377965446
NaN	NaN	NaN	NaN	216	0.0307539941623635	216	0.0764256273831212
NaN	NaN	NaN	NaN	217	0.0307539941280704	217	0.0754892131323719
NaN	NaN	NaN	NaN	218	0.0278947308936602	218	0.0754846819373662
NaN	NaN	NaN	NaN	219	0.0278947252782121	219	0.0743526191394559
NaN	NaN	NaN	NaN	220	0.0252674496866312	220	0.0743522083339176
NaN	NaN	NaN	NaN	221	0.0252674495309658	221	0.0734616027606461
NaN	NaN	NaN	NaN	222	0.0226763349736957	222	0.0734600953679315
NaN	NaN	NaN	NaN	223	0.0226763329444239	223	0.0725881922806953
NaN	NaN	NaN	NaN	224	0.0201534197575203	224	0.0725880811038789
NaN	NaN	NaN	NaN	225	0.0201534196992602	225	0.0717286378885062
NaN	NaN	NaN	NaN	226	0.0179012617741089	226	0.0717195953185332
NaN	NaN	NaN	NaN	227	0.0179012611857206	227	0.0717195874887487
NaN	NaN	NaN	NaN	228	0.0159052265388863	228	0.0709620517135162
NaN	NaN	NaN	NaN	229	0.0159052263091555	229	0.0709613680027168
NaN	NaN	NaN	NaN	230	0.0140990354349003	230	0.0702192877350549
NaN	NaN	NaN	NaN	231	0.0140990353980471	231	0.0702160478118625
NaN	NaN	NaN	NaN	232	0.0125526958177901	232	0.069464601463937
NaN	NaN	NaN	NaN	233	0.0125526956413671	233	0.0694629181574879
NaN	NaN	NaN	NaN	234	0.011141798050713	234	0.0686613626298511
NaN	NaN	NaN	NaN	235	0.011141797993471	235	0.0686610191703317
NaN	NaN	NaN	NaN	236	0.00997287782537875	236	0.0679729172889226
NaN	NaN	NaN	NaN	237	0.00997287773124962	237	0.067972810184285
NaN	NaN	NaN	NaN	238	0.00900023001897965	238	0.0671524678718021
NaN	NaN	NaN	NaN	239	0.00900023001502262	239	0.0671483180318153
NaN	NaN	NaN	NaN	240	0.00818548729053888	240	0.0664480470792501
NaN	NaN	NaN	NaN	241	0.00818548727745276	241	0.0664269152166406
NaN	NaN	NaN	NaN	242	0.00751309341559994	242	0.0664268858979813
NaN	NaN	NaN	NaN	243	0.00751309341131154	243	0.0657243607426001
NaN	NaN	NaN	NaN	244	0.00691573683895733	244	0.0657243229277489
NaN	NaN	NaN	NaN	245	0.00691573683364505	245	0.0649642318691287
NaN	NaN	NaN	NaN	246	0.00637155274672113	246	0.064963793947996
NaN	NaN	NaN	NaN	247	0.0063715527409988	247	0.0642239311354837
NaN	NaN	NaN	NaN	248	0.00588686832804046	248	0.0642233826364609
NaN	NaN	NaN	NaN	249	0.00588686832371747	249	0.0633685277875911
NaN	NaN	NaN	NaN	250	0.00545455001803482	250	0.063367444748912
NaN	NaN	NaN	NaN	251	0.00545455001408754	251	0.0626044080540686
NaN	NaN	NaN	NaN	252	0.00505700054926369	252	0.0626001812495479
NaN	NaN	NaN	NaN	253	0.00505700054833312	253	0.061602494242249
NaN	NaN	NaN	NaN	254	0.00465265312719273	254	0.0615963387950258
NaN	NaN	NaN	NaN	255	0.00465265312677212	255	0.0607162746079367
NaN	NaN	NaN	NaN	256	0.00429366678842606	256	0.0606367781213922
NaN	NaN	NaN	NaN	257	0.00429366678739655	257	0.0606366662597975
NaN	NaN	NaN	NaN	258	0.00395109900326786	258	0.0597928849052125
NaN	NaN	NaN	NaN	259	0.00395109900252867	259	0.0597911037252852
NaN	NaN	NaN	NaN	260	0.0036712799332582	260	0.0588549168958313
NaN	NaN	NaN	NaN	261	0.00367127993318865	261	0.0588524010746193
NaN	NaN	NaN	NaN	262	0.00341029657663148	262	0.0579435478431954
NaN	NaN	NaN	NaN	263	0.00341029657567554	263	0.0579422242604314
NaN	NaN	NaN	NaN	264	0.00316905229453928	264	0.0568484848934813
NaN	NaN	NaN	NaN	265	0.00316905229408011	265	0.0568468609848559
NaN	NaN	NaN	NaN	266	0.00292679925046084	266	0.0559676786918048
NaN	NaN	NaN	NaN	267	0.00292679925026884	267	0.0559656903183738
NaN	NaN	NaN	NaN	268	0.00268660113442922	268	0.054859377364825
NaN	NaN	NaN	NaN	269	0.00268660113416993	269	0.0548580523964636
NaN	NaN	NaN	NaN	270	0.00247020228118397	270	0.0538426716489184
NaN	NaN	NaN	NaN	271	0.00247020228104278	271	0.0538412304668571
NaN	NaN	NaN	NaN	272	0.00226925876315342	272	0.0538412278070894
NaN	NaN	NaN	NaN	273	0.00226925876269513	273	0.0528874428606518
NaN	NaN	NaN	NaN	274	0.00208065487441357	274	0.0528844468009446
NaN	NaN	NaN	NaN	275	0.00208065487441338	275	0.051968332748929
NaN	NaN	NaN	NaN	276	0.00190123523429002	276	0.051959636739552
NaN	NaN	NaN	NaN	277	0.00190123523420926	277	0.0510363299943061
NaN	NaN	NaN	NaN	278	0.0017429787652108	278	0.0510301033209787
NaN	NaN	NaN	NaN	279	0.00174297876520793	279	0.0499692117573927
NaN	NaN	NaN	NaN	280	0.00160279291577435	280	0.0499477179381741
NaN	NaN	NaN	NaN	281	0.00160279291577307	281	0.0490837753996179
NaN	NaN	NaN	NaN	282	0.0014634960677518	282	0.0490702246949016
NaN	NaN	NaN	NaN	283	0.00146349606773233	283	0.0481061026284864
NaN	NaN	NaN	NaN	284	0.00133193827701253	284	0.0481025891392688
NaN	NaN	NaN	NaN	285	0.00133193827697673	285	0.0472350452578197
NaN	NaN	NaN	NaN	286	0.00121456669548768	286	0.0472349814679247
NaN	NaN	NaN	NaN	287	0.001214566695486	287	0.0472349812749996
NaN	NaN	NaN	NaN	288	0.00110530239243301	288	0.0464351847367511
NaN	NaN	NaN	NaN	289	0.00110530239242561	289	0.0464343938967802
NaN	NaN	NaN	NaN	290	0.00100905417959638	290	0.0456799955140215
NaN	NaN	NaN	NaN	291	0.00100905417959519	291	0.0456778676876379
NaN	NaN	NaN	NaN	292	0.000920511725215495	292	0.0449100844401336
NaN	NaN	NaN	NaN	NaN	NaN	293	0.0449053676163899
NaN	NaN	NaN	NaN	NaN	NaN	294	0.0439801661472383
NaN	NaN	NaN	NaN	NaN	NaN	295	0.043974523158369
NaN	NaN	NaN	NaN	NaN	NaN	296	0.0432968827871049
NaN	NaN	NaN	NaN	NaN	NaN	297	0.0432906124749666
NaN	NaN	NaN	NaN	NaN	NaN	298	0.0424847681975386
NaN	NaN	NaN	NaN	NaN	NaN	299	0.0424811883906185
NaN	NaN	NaN	NaN	NaN	NaN	300	0.0418133518134488
NaN	NaN	NaN	NaN	NaN	NaN	301	0.0418133510074101
NaN	NaN	NaN	NaN	NaN	NaN	302	0.0418133510059314
NaN	NaN	NaN	NaN	NaN	NaN	303	0.0411777792785204
NaN	NaN	NaN	NaN	NaN	NaN	304	0.0411768621918704
NaN	NaN	NaN	NaN	NaN	NaN	305	0.040555394446942
NaN	NaN	NaN	NaN	NaN	NaN	306	0.0405550291239477
NaN	NaN	NaN	NaN	NaN	NaN	307	0.0399318728951639
NaN	NaN	NaN	NaN	NaN	NaN	308	0.0399309158324224
NaN	NaN	NaN	NaN	NaN	NaN	309	0.0392397160050406
NaN	NaN	NaN	NaN	NaN	NaN	310	0.0392291711155942
NaN	NaN	NaN	NaN	NaN	NaN	311	0.0386298578335026
NaN	NaN	NaN	NaN	NaN	NaN	312	0.0386225090007438
NaN	NaN	NaN	NaN	NaN	NaN	313	0.0379407129713727
NaN	NaN	NaN	NaN	NaN	NaN	314	0.0379386801428901
NaN	NaN	NaN	NaN	NaN	NaN	315	0.0373339671870905
NaN	NaN	NaN	NaN	NaN	NaN	316	0.0373284738151226
NaN	NaN	NaN	NaN	NaN	NaN	317	0.037328458907557
NaN	NaN	NaN	NaN	NaN	NaN	318	0.0367724310573955
NaN	NaN	NaN	NaN	NaN	NaN	319	0.0367724242254366
NaN	NaN	NaN	NaN	NaN	NaN	320	0.0362158829718288
NaN	NaN	NaN	NaN	NaN	NaN	321	0.036215833966143
NaN	NaN	NaN	NaN	NaN	NaN	322	0.0356327937845317
NaN	NaN	NaN	NaN	NaN	NaN	323	0.0356323967398952
NaN	NaN	NaN	NaN	NaN	NaN	324	0.034977539704401
NaN	NaN	NaN	NaN	NaN	NaN	325	0.0349761933183599
NaN	NaN	NaN	NaN	NaN	NaN	326	0.0344424429839302
NaN	NaN	NaN	NaN	NaN	NaN	327	0.0344411118541052
NaN	NaN	NaN	NaN	NaN	NaN	328	0.0338177947726883
NaN	NaN	NaN	NaN	NaN	NaN	329	0.0338177292857257
NaN	NaN	NaN	NaN	NaN	NaN	330	0.0332788558863081
NaN	NaN	NaN	NaN	NaN	NaN	331	0.0332787756713733
NaN	NaN	NaN	NaN	NaN	NaN	332	0.0332787755035473
NaN	NaN	NaN	NaN	NaN	NaN	333	0.0327415041807958
NaN	NaN	NaN	NaN	NaN	NaN	334	0.0327414862115347
NaN	NaN	NaN	NaN	NaN	NaN	335	0.0321983082605358
NaN	NaN	NaN	NaN	NaN	NaN	336	0.032198307852064
NaN	NaN	NaN	NaN	NaN	NaN	337	0.0316959848909357
NaN	NaN	NaN	NaN	NaN	NaN	338	0.0316957974020195
NaN	NaN	NaN	NaN	NaN	NaN	339	0.0311094416347093
NaN	NaN	NaN	NaN	NaN	NaN	340	0.031103813233799
NaN	NaN	NaN	NaN	NaN	NaN	341	0.030557789533911
NaN	NaN	NaN	NaN	NaN	NaN	342	0.0305565862789525
NaN	NaN	NaN	NaN	NaN	NaN	343	0.0299473922067481
NaN	NaN	NaN	NaN	NaN	NaN	344	0.0299473483771474
NaN	NaN	NaN	NaN	NaN	NaN	345	0.0294412449621412
NaN	NaN	NaN	NaN	NaN	NaN	346	0.0294371299817293
NaN	NaN	NaN	NaN	NaN	NaN	347	0.0294371191569789
NaN	NaN	NaN	NaN	NaN	NaN	348	0.0289398911024929
NaN	NaN	NaN	NaN	NaN	NaN	349	0.028939811329097
NaN	NaN	NaN	NaN	NaN	NaN	350	0.0284534166098306
NaN	NaN	NaN	NaN	NaN	NaN	351	0.0284533558049958
NaN	NaN	NaN	NaN	NaN	NaN	352	0.0279439049623477
NaN	NaN	NaN	NaN	NaN	NaN	353	0.0279433378030068
NaN	NaN	NaN	NaN	NaN	NaN	354	0.027364239767535
NaN	NaN	NaN	NaN	NaN	NaN	355	0.0273639246082284
NaN	NaN	NaN	NaN	NaN	NaN	356	0.0269136934299088
NaN	NaN	NaN	NaN	NaN	NaN	357	0.0269136413840373
NaN	NaN	NaN	NaN	NaN	NaN	358	0.0264136076347902
NaN	NaN	NaN	NaN	NaN	NaN	359	0.0264114068028252
NaN	NaN	NaN	NaN	NaN	NaN	360	0.0259489400948812
NaN	NaN	NaN	NaN	NaN	NaN	361	0.0259469115330979
NaN	NaN	NaN	NaN	NaN	NaN	362	0.025946907774805
NaN	NaN	NaN	NaN	NaN	NaN	363	0.0255032040107135
NaN	NaN	NaN	NaN	NaN	NaN	364	0.0255031908180852
NaN	NaN	NaN	NaN	NaN	NaN	365	0.0250656669691995
NaN	NaN	NaN	NaN	NaN	NaN	366	0.0250656666220283
NaN	NaN	NaN	NaN	NaN	NaN	367	0.0246111254171044
NaN	NaN	NaN	NaN	NaN	NaN	368	0.0246111078021491
NaN	NaN	NaN	NaN	NaN	NaN	369	0.0241103554030603
NaN	NaN	NaN	NaN	NaN	NaN	370	0.0241067886600579
NaN	NaN	NaN	NaN	NaN	NaN	371	0.023669024691387
NaN	NaN	NaN	NaN	NaN	NaN	372	0.0236668529686849
NaN	NaN	NaN	NaN	NaN	NaN	373	0.0231503303543568
NaN	NaN	NaN	NaN	NaN	NaN	374	0.0231493736520582
NaN	NaN	NaN	NaN	NaN	NaN	375	0.0227332295939536
NaN	NaN	NaN	NaN	NaN	NaN	376	0.0227238130257283
NaN	NaN	NaN	NaN	NaN	NaN	377	0.0227237933828454
NaN	NaN	NaN	NaN	NaN	NaN	378	0.0223203746911415
NaN	NaN	NaN	NaN	NaN	NaN	379	0.0223200751030207
NaN	NaN	NaN	NaN	NaN	NaN	380	0.0219135975959499
NaN	NaN	NaN	NaN	NaN	NaN	381	0.0219125693437762
NaN	NaN	NaN	NaN	NaN	NaN	382	0.0215023931161859
NaN	NaN	NaN	NaN	NaN	NaN	383	0.0215019003863383
NaN	NaN	NaN	NaN	NaN	NaN	384	0.0210085390778325
NaN	NaN	NaN	NaN	NaN	NaN	385	0.0210079392145036
NaN	NaN	NaN	NaN	NaN	NaN	386	0.0206102537388593
NaN	NaN	NaN	NaN	NaN	NaN	387	0.0206099935473215
NaN	NaN	NaN	NaN	NaN	NaN	388	0.020197984258504
NaN	NaN	NaN	NaN	NaN	NaN	389	0.020196537199361
NaN	NaN	NaN	NaN	NaN	NaN	390	0.0198353172209809
NaN	NaN	NaN	NaN	NaN	NaN	391	0.0198319730378297
NaN	NaN	NaN	NaN	NaN	NaN	392	0.0198319695974721
NaN	NaN	NaN	NaN	NaN	NaN	393	0.0194837032925562
NaN	NaN	NaN	NaN	NaN	NaN	394	0.0194836811260235
NaN	NaN	NaN	NaN	NaN	NaN	395	0.0191283549706539
NaN	NaN	NaN	NaN	NaN	NaN	396	0.0191282849106697
NaN	NaN	NaN	NaN	NaN	NaN	397	0.0187822158004681
NaN	NaN	NaN	NaN	NaN	NaN	398	0.0187821446264839
NaN	NaN	NaN	NaN	NaN	NaN	399	0.018403508789394
NaN	NaN	NaN	NaN	NaN	NaN	400	0.018401848511195
NaN	NaN	NaN	NaN	NaN	NaN	401	0.0180524742316623
NaN	NaN	NaN	NaN	NaN	NaN	402	0.0180516683786604
NaN	NaN	NaN	NaN	NaN	NaN	403	0.0176908312031499
NaN	NaN	NaN	NaN	NaN	NaN	404	0.0176895346013529
NaN	NaN	NaN	NaN	NaN	NaN	405	0.0173739250234878
NaN	NaN	NaN	NaN	NaN	NaN	406	0.0173611845050035
NaN	NaN	NaN	NaN	NaN	NaN	407	0.0173611630008443
NaN	NaN	NaN	NaN	NaN	NaN	408	0.0170560454129679
NaN	NaN	NaN	NaN	NaN	NaN	409	0.0170555893215916
NaN	NaN	NaN	NaN	NaN	NaN	410	0.0167685307345893
NaN	NaN	NaN	NaN	NaN	NaN	411	0.0167681629988625
NaN	NaN	NaN	NaN	NaN	NaN	412	0.0164751558192071
NaN	NaN	NaN	NaN	NaN	NaN	413	0.0164748158450115
NaN	NaN	NaN	NaN	NaN	NaN	414	0.0161209549791254
NaN	NaN	NaN	NaN	NaN	NaN	415	0.0161200672138683
NaN	NaN	NaN	NaN	NaN	NaN	416	0.015851771650561
NaN	NaN	NaN	NaN	NaN	NaN	417	0.0158509527497893
NaN	NaN	NaN	NaN	NaN	NaN	418	0.0155597999416168
NaN	NaN	NaN	NaN	NaN	NaN	419	0.0155560817165042
NaN	NaN	NaN	NaN	NaN	NaN	420	0.015284472550337
NaN	NaN	NaN	NaN	NaN	NaN	421	0.015283250376286
NaN	NaN	NaN	NaN	NaN	NaN	422	0.0152832491399293
NaN	NaN	NaN	NaN	NaN	NaN	423	0.0150182213312283
NaN	NaN	NaN	NaN	NaN	NaN	424	0.0150181048373916
NaN	NaN	NaN	NaN	NaN	NaN	425	0.0147565659199978
NaN	NaN	NaN	NaN	NaN	NaN	426	0.0147563787170052
NaN	NaN	NaN	NaN	NaN	NaN	427	0.0145084413153366
NaN	NaN	NaN	NaN	NaN	NaN	428	0.0145083436503271
NaN	NaN	NaN	NaN	NaN	NaN	429	0.0142249485675555
NaN	NaN	NaN	NaN	NaN	NaN	430	0.0142242745675957
NaN	NaN	NaN	NaN	NaN	NaN	431	0.0139631374747966
NaN	NaN	NaN	NaN	NaN	NaN	432	0.0139623142451814
NaN	NaN	NaN	NaN	NaN	NaN	433	0.013671232831542
NaN	NaN	NaN	NaN	NaN	NaN	434	0.013670883708093
NaN	NaN	NaN	NaN	NaN	NaN	435	0.013414419904632
NaN	NaN	NaN	NaN	NaN	NaN	436	0.0134122802116069
NaN	NaN	NaN	NaN	NaN	NaN	437	0.0134122779517741
NaN	NaN	NaN	NaN	NaN	NaN	438	0.0131794919485766
NaN	NaN	NaN	NaN	NaN	NaN	439	0.0131794820247115
NaN	NaN	NaN	NaN	NaN	NaN	440	0.0129453945734149
NaN	NaN	NaN	NaN	NaN	NaN	441	0.0129452628447368
NaN	NaN	NaN	NaN	NaN	NaN	442	0.0126897101761945
NaN	NaN	NaN	NaN	NaN	NaN	443	0.0126892834985194
NaN	NaN	NaN	NaN	NaN	NaN	444	0.0124241239633579
NaN	NaN	NaN	NaN	NaN	NaN	445	0.0124239949313089
NaN	NaN	NaN	NaN	NaN	NaN	446	0.0122045399637427
NaN	NaN	NaN	NaN	NaN	NaN	447	0.0122043460827033
NaN	NaN	NaN	NaN	NaN	NaN	448	0.0119750715936996
NaN	NaN	NaN	NaN	NaN	NaN	449	0.0119743940319723
NaN	NaN	NaN	NaN	NaN	NaN	450	0.0117631113972012
NaN	NaN	NaN	NaN	NaN	NaN	451	0.0117630941992722
NaN	NaN	NaN	NaN	NaN	NaN	452	0.0117630941825861
NaN	NaN	NaN	NaN	NaN	NaN	453	0.0115569923220632
NaN	NaN	NaN	NaN	NaN	NaN	454	0.0115569891018532
NaN	NaN	NaN	NaN	NaN	NaN	455	0.0113503484517522
NaN	NaN	NaN	NaN	NaN	NaN	456	0.0113503403198974
NaN	NaN	NaN	NaN	NaN	NaN	457	0.0111563705036089
NaN	NaN	NaN	NaN	NaN	NaN	458	0.0111563125255016
NaN	NaN	NaN	NaN	NaN	NaN	459	0.0109389208718752
NaN	NaN	NaN	NaN	NaN	NaN	460	0.0109370480758445
NaN	NaN	NaN	NaN	NaN	NaN	461	0.0107306043685953
NaN	NaN	NaN	NaN	NaN	NaN	462	0.0107295530755389
NaN	NaN	NaN	NaN	NaN	NaN	463	0.0105028384248533
NaN	NaN	NaN	NaN	NaN	NaN	464	0.0105027761753914
NaN	NaN	NaN	NaN	NaN	NaN	465	0.0103234799896868
NaN	NaN	NaN	NaN	NaN	NaN	466	0.0103232073151208
NaN	NaN	NaN	NaN	NaN	NaN	467	0.0103232070343309
NaN	NaN	NaN	NaN	NaN	NaN	468	0.0101484230249653
NaN	NaN	NaN	NaN	NaN	NaN	469	0.0101481395585426
NaN	NaN	NaN	NaN	NaN	NaN	470	0.00996178509239732
NaN	NaN	NaN	NaN	NaN	NaN	471	0.00996176411498175
NaN	NaN	NaN	NaN	NaN	NaN	472	0.00978924739022446
NaN	NaN	NaN	NaN	NaN	NaN	473	0.00978912499384146
NaN	NaN	NaN	NaN	NaN	NaN	474	0.00957880899188616
NaN	NaN	NaN	NaN	NaN	NaN	475	0.00957860845777043
NaN	NaN	NaN	NaN	NaN	NaN	476	0.00940808988340029
NaN	NaN	NaN	NaN	NaN	NaN	477	0.00940805153020204
NaN	NaN	NaN	NaN	NaN	NaN	478	0.00923279231675635
NaN	NaN	NaN	NaN	NaN	NaN	479	0.00923261001627823
NaN	NaN	NaN	NaN	NaN	NaN	480	0.00906724702227016
NaN	NaN	NaN	NaN	NaN	NaN	481	0.00906704523279136
NaN	NaN	NaN	NaN	NaN	NaN	482	0.00906704506051546
NaN	NaN	NaN	NaN	NaN	NaN	483	0.00890428289883116
NaN	NaN	NaN	NaN	NaN	NaN	484	0.0089042809396093
NaN	NaN	NaN	NaN	NaN	NaN	485	0.0087393907578121
NaN	NaN	NaN	NaN	NaN	NaN	486	0.00873930940038146
NaN	NaN	NaN	NaN	NaN	NaN	487	0.00858376942317093
NaN	NaN	NaN	NaN	NaN	NaN	488	0.00858359920107297
NaN	NaN	NaN	NaN	NaN	NaN	489	0.00841116441664389
NaN	NaN	NaN	NaN	NaN	NaN	490	0.00841104126448714
NaN	NaN	NaN	NaN	NaN	NaN	491	0.00824781367786974
NaN	NaN	NaN	NaN	NaN	NaN	492	0.00824781013767917
NaN	NaN	NaN	NaN	NaN	NaN	493	0.00807586032969092
NaN	NaN	NaN	NaN	NaN	NaN	494	0.00807583728829132
NaN	NaN	NaN	NaN	NaN	NaN	495	0.00792904349502013
NaN	NaN	NaN	NaN	NaN	NaN	496	0.00792869923833453
NaN	NaN	NaN	NaN	NaN	NaN	497	0.00792869887532953
NaN	NaN	NaN	NaN	NaN	NaN	498	0.00778171264299382
NaN	NaN	NaN	NaN	NaN	NaN	499	0.00778165855536572
NaN	NaN	NaN	NaN	NaN	NaN	500	0.00764174292238479
NaN	NaN	NaN	NaN	NaN	NaN	501	0.00764171974849152
NaN	NaN	NaN	NaN	NaN	NaN	502	0.00750906200200977
NaN	NaN	NaN	NaN	NaN	NaN	503	0.0075088149924815
NaN	NaN	NaN	NaN	NaN	NaN	504	0.00734185655013791
NaN	NaN	NaN	NaN	NaN	NaN	505	0.00734153535527812
NaN	NaN	NaN	NaN	NaN	NaN	506	0.00721516142103735
NaN	NaN	NaN	NaN	NaN	NaN	507	0.00721505131040203
NaN	NaN	NaN	NaN	NaN	NaN	508	0.00708214816616483
NaN	NaN	NaN	NaN	NaN	NaN	509	0.00708187692124991
NaN	NaN	NaN	NaN	NaN	NaN	510	0.00695445882117114
NaN	NaN	NaN	NaN	NaN	NaN	511	0.00695441842228756
NaN	NaN	NaN	NaN	NaN	NaN	512	0.00695441838181067
NaN	NaN	NaN	NaN	NaN	NaN	513	0.00683224838095223
NaN	NaN	NaN	NaN	NaN	NaN	514	0.00683220375757949
NaN	NaN	NaN	NaN	NaN	NaN	515	0.00671124571976701
NaN	NaN	NaN	NaN	NaN	NaN	516	0.00671121197411545
NaN	NaN	NaN	NaN	NaN	NaN	517	0.00660042147327171
NaN	NaN	NaN	NaN	NaN	NaN	518	0.0066003587979207
NaN	NaN	NaN	NaN	NaN	NaN	519	0.00647299527509815
NaN	NaN	NaN	NaN	NaN	NaN	520	0.00647293006413948
NaN	NaN	NaN	NaN	NaN	NaN	521	0.00636187810605393
NaN	NaN	NaN	NaN	NaN	NaN	522	0.006361802577681
NaN	NaN	NaN	NaN	NaN	NaN	523	0.00624432034197271
NaN	NaN	NaN	NaN	NaN	NaN	524	0.00624392443788226
NaN	NaN	NaN	NaN	NaN	NaN	525	0.00612975670121369
NaN	NaN	NaN	NaN	NaN	NaN	526	0.00612952303791257
NaN	NaN	NaN	NaN	NaN	NaN	527	0.00612952274309705
NaN	NaN	NaN	NaN	NaN	NaN	528	0.00602348843682638
NaN	NaN	NaN	NaN	NaN	NaN	529	0.00602348670742536
NaN	NaN	NaN	NaN	NaN	NaN	530	0.00591831327979512
NaN	NaN	NaN	NaN	NaN	NaN	531	0.00591831216934164
NaN	NaN	NaN	NaN	NaN	NaN	532	0.00580678855430062
NaN	NaN	NaN	NaN	NaN	NaN	533	0.00580678801996299
NaN	NaN	NaN	NaN	NaN	NaN	534	0.00568276915406213
NaN	NaN	NaN	NaN	NaN	NaN	535	0.0056827590181805
NaN	NaN	NaN	NaN	NaN	NaN	536	0.00558376298702463
NaN	NaN	NaN	NaN	NaN	NaN	537	0.00558368328419568
NaN	NaN	NaN	NaN	NaN	NaN	538	0.00547387559641713
NaN	NaN	NaN	NaN	NaN	NaN	539	0.00547381596322126
NaN	NaN	NaN	NaN	NaN	NaN	540	0.00537220558621434
NaN	NaN	NaN	NaN	NaN	NaN	541	0.00537060383829838
NaN	NaN	NaN	NaN	NaN	NaN	542	0.00537060188928573
NaN	NaN	NaN	NaN	NaN	NaN	543	0.00527121055008154
NaN	NaN	NaN	NaN	NaN	NaN	544	0.00527118940252961
NaN	NaN	NaN	NaN	NaN	NaN	545	0.00517441887459817
NaN	NaN	NaN	NaN	NaN	NaN	546	0.00517438790466942
NaN	NaN	NaN	NaN	NaN	NaN	547	0.00508112694891648
NaN	NaN	NaN	NaN	NaN	NaN	548	0.00508112605995338
NaN	NaN	NaN	NaN	NaN	NaN	549	0.00497797302497507
NaN	NaN	NaN	NaN	NaN	NaN	550	0.00497788804699365
NaN	NaN	NaN	NaN	NaN	NaN	551	0.004887766295034
NaN	NaN	NaN	NaN	NaN	NaN	552	0.00488776034288547
NaN	NaN	NaN	NaN	NaN	NaN	553	0.00478648708419524
NaN	NaN	NaN	NaN	NaN	NaN	554	0.00478645340404392
NaN	NaN	NaN	NaN	NaN	NaN	555	0.00470391244351274
NaN	NaN	NaN	NaN	NaN	NaN	556	0.00470209779573925
NaN	NaN	NaN	NaN	NaN	NaN	557	0.00470209552039839
NaN	NaN	NaN	NaN	NaN	NaN	558	0.00462229896348484
NaN	NaN	NaN	NaN	NaN	NaN	559	0.00462227878700413
NaN	NaN	NaN	NaN	NaN	NaN	560	0.00454256907629055
NaN	NaN	NaN	NaN	NaN	NaN	561	0.00454256896787293
NaN	NaN	NaN	NaN	NaN	NaN	562	0.00446327499198531
NaN	NaN	NaN	NaN	NaN	NaN	563	0.00446325325176392
NaN	NaN	NaN	NaN	NaN	NaN	564	0.00437348379944534
NaN	NaN	NaN	NaN	NaN	NaN	565	0.00437348094313328
NaN	NaN	NaN	NaN	NaN	NaN	566	0.00429952633052285
NaN	NaN	NaN	NaN	NaN	NaN	567	0.00429952489163174
NaN	NaN	NaN	NaN	NaN	NaN	568	0.00422009526551042
NaN	NaN	NaN	NaN	NaN	NaN	569	0.00421983700841842
NaN	NaN	NaN	NaN	NaN	NaN	570	0.0041450569896902
NaN	NaN	NaN	NaN	NaN	NaN	571	0.00414349649957144
NaN	NaN	NaN	NaN	NaN	NaN	572	0.0041434932165573
NaN	NaN	NaN	NaN	NaN	NaN	573	0.0040715862809063
NaN	NaN	NaN	NaN	NaN	NaN	574	0.00407157352296374
NaN	NaN	NaN	NaN	NaN	NaN	575	0.00399984274025058
NaN	NaN	NaN	NaN	NaN	NaN	576	0.00399982268121563
NaN	NaN	NaN	NaN	NaN	NaN	577	0.00392917326579921
NaN	NaN	NaN	NaN	NaN	NaN	578	0.00392917047762215
NaN	NaN	NaN	NaN	NaN	NaN	579	0.00385109823339668
NaN	NaN	NaN	NaN	NaN	NaN	580	0.00385107874561467
NaN	NaN	NaN	NaN	NaN	NaN	581	0.00378283392356611
NaN	NaN	NaN	NaN	NaN	NaN	582	0.00378283351395311
NaN	NaN	NaN	NaN	NaN	NaN	583	0.00370391575801933
NaN	NaN	NaN	NaN	NaN	NaN	584	0.00370376448926986
NaN	NaN	NaN	NaN	NaN	NaN	585	0.00363704697309905
NaN	NaN	NaN	NaN	NaN	NaN	586	0.00363183270855258
NaN	NaN	NaN	NaN	NaN	NaN	587	0.00363182149206957
NaN	NaN	NaN	NaN	NaN	NaN	588	0.00356553557845948
NaN	NaN	NaN	NaN	NaN	NaN	589	0.00356549179005996
NaN	NaN	NaN	NaN	NaN	NaN	590	0.00349845348859109
NaN	NaN	NaN	NaN	NaN	NaN	591	0.00349840164083785
NaN	NaN	NaN	NaN	NaN	NaN	592	0.00343339280229641
NaN	NaN	NaN	NaN	NaN	NaN	593	0.0034333893005582
NaN	NaN	NaN	NaN	NaN	NaN	594	0.0033591535013571
NaN	NaN	NaN	NaN	NaN	NaN	595	0.00335913956880696
NaN	NaN	NaN	NaN	NaN	NaN	596	0.00329729688848123
NaN	NaN	NaN	NaN	NaN	NaN	597	0.00329729685877267
NaN	NaN	NaN	NaN	NaN	NaN	598	0.0032287339777678
NaN	NaN	NaN	NaN	NaN	NaN	599	0.00322872514207558
NaN	NaN	NaN	NaN	NaN	NaN	600	0.00316989145744365
NaN	NaN	NaN	NaN	NaN	NaN	601	0.00316956834682343
NaN	NaN	NaN	NaN	NaN	NaN	602	0.00316956757705429
NaN	NaN	NaN	NaN	NaN	NaN	603	0.00311252982452949
NaN	NaN	NaN	NaN	NaN	NaN	604	0.00311252076217745
NaN	NaN	NaN	NaN	NaN	NaN	605	0.00305456869855679
NaN	NaN	NaN	NaN	NaN	NaN	606	0.00305456833498051
NaN	NaN	NaN	NaN	NaN	NaN	607	0.00300021366407769
NaN	NaN	NaN	NaN	NaN	NaN	608	0.00300019129530332
NaN	NaN	NaN	NaN	NaN	NaN	609	0.00294109059745926
NaN	NaN	NaN	NaN	NaN	NaN	610	0.00294104782520043
NaN	NaN	NaN	NaN	NaN	NaN	611	0.00289013626988189
NaN	NaN	NaN	NaN	NaN	NaN	612	0.00289006368619422
NaN	NaN	NaN	NaN	NaN	NaN	613	0.00283691529250762
NaN	NaN	NaN	NaN	NaN	NaN	614	0.00283691413340956
NaN	NaN	NaN	NaN	NaN	NaN	615	0.00278791160969122
NaN	NaN	NaN	NaN	NaN	NaN	616	0.00278790100735161
NaN	NaN	NaN	NaN	NaN	NaN	617	0.00278790098110465
NaN	NaN	NaN	NaN	NaN	NaN	618	0.00274065624157503
NaN	NaN	NaN	NaN	NaN	NaN	619	0.00274065200180345
NaN	NaN	NaN	NaN	NaN	NaN	620	0.00269235765064136
NaN	NaN	NaN	NaN	NaN	NaN	621	0.00269235127211138
NaN	NaN	NaN	NaN	NaN	NaN	622	0.00264507570871976
NaN	NaN	NaN	NaN	NaN	NaN	623	0.00264504492351631
NaN	NaN	NaN	NaN	NaN	NaN	624	0.00259079744380351
NaN	NaN	NaN	NaN	NaN	NaN	625	0.00259079105647166
NaN	NaN	NaN	NaN	NaN	NaN	626	0.00254502263562056
NaN	NaN	NaN	NaN	NaN	NaN	627	0.00254499350015092
NaN	NaN	NaN	NaN	NaN	NaN	628	0.00249501764014107
NaN	NaN	NaN	NaN	NaN	NaN	629	0.00249498529847528
NaN	NaN	NaN	NaN	NaN	NaN	630	0.0024497097144528
NaN	NaN	NaN	NaN	NaN	NaN	631	0.00244902805272539
NaN	NaN	NaN	NaN	NaN	NaN	632	0.00244902705694792
NaN	NaN	NaN	NaN	NaN	NaN	633	0.00240434709399799
NaN	NaN	NaN	NaN	NaN	NaN	634	0.00240434665217297
NaN	NaN	NaN	NaN	NaN	NaN	635	0.00235813089681985
NaN	NaN	NaN	NaN	NaN	NaN	636	0.002358123866288
NaN	NaN	NaN	NaN	NaN	NaN	637	0.00231482551046076
NaN	NaN	NaN	NaN	NaN	NaN	638	0.00231482497505912
NaN	NaN	NaN	NaN	NaN	NaN	639	0.00226839744880944
NaN	NaN	NaN	NaN	NaN	NaN	640	0.00226838452724543
NaN	NaN	NaN	NaN	NaN	NaN	641	0.00222374030042897
NaN	NaN	NaN	NaN	NaN	NaN	642	0.00222372638389612
NaN	NaN	NaN	NaN	NaN	NaN	643	0.00217738392420646
NaN	NaN	NaN	NaN	NaN	NaN	644	0.00217737236196938
NaN	NaN	NaN	NaN	NaN	NaN	645	0.00213733587540713
NaN	NaN	NaN	NaN	NaN	NaN	646	0.00213725275019507
NaN	NaN	NaN	NaN	NaN	NaN	647	0.00213725260346412
NaN	NaN	NaN	NaN	NaN	NaN	648	0.0020982881645642
NaN	NaN	NaN	NaN	NaN	NaN	649	0.00209828777949131
NaN	NaN	NaN	NaN	NaN	NaN	650	0.00205922716167224
NaN	NaN	NaN	NaN	NaN	NaN	651	0.00205922557992529
NaN	NaN	NaN	NaN	NaN	NaN	652	0.00202246738646731
NaN	NaN	NaN	NaN	NaN	NaN	653	0.00202246728807804
NaN	NaN	NaN	NaN	NaN	NaN	654	0.00198000025483313
NaN	NaN	NaN	NaN	NaN	NaN	655	0.00197999986479514
NaN	NaN	NaN	NaN	NaN	NaN	656	0.00194485961577077
NaN	NaN	NaN	NaN	NaN	NaN	657	0.00194485918992191
NaN	NaN	NaN	NaN	NaN	NaN	658	0.00190915045243992
NaN	NaN	NaN	NaN	NaN	NaN	659	0.00190912886284849
NaN	NaN	NaN	NaN	NaN	NaN	660	0.00187545321391651
NaN	NaN	NaN	NaN	NaN	NaN	661	0.00187502634204826
NaN	NaN	NaN	NaN	NaN	NaN	662	0.00187502563105356
NaN	NaN	NaN	NaN	NaN	NaN	663	0.00184205465444103
NaN	NaN	NaN	NaN	NaN	NaN	664	0.0018420418227905
NaN	NaN	NaN	NaN	NaN	NaN	665	0.00180961432717309
NaN	NaN	NaN	NaN	NaN	NaN	666	0.00180959744602159
NaN	NaN	NaN	NaN	NaN	NaN	667	0.00177975308712063
NaN	NaN	NaN	NaN	NaN	NaN	668	0.00177971926709604
NaN	NaN	NaN	NaN	NaN	NaN	669	0.00174564807212076
NaN	NaN	NaN	NaN	NaN	NaN	670	0.00174560506008307
NaN	NaN	NaN	NaN	NaN	NaN	671	0.00171354519940148
NaN	NaN	NaN	NaN	NaN	NaN	672	0.00171347386123266
NaN	NaN	NaN	NaN	NaN	NaN	673	0.00167962293075538
NaN	NaN	NaN	NaN	NaN	NaN	674	0.001679615883072
NaN	NaN	NaN	NaN	NaN	NaN	675	0.00165041395195644
NaN	NaN	NaN	NaN	NaN	NaN	676	0.00165035478691496
NaN	NaN	NaN	NaN	NaN	NaN	677	0.00165035468555819
NaN	NaN	NaN	NaN	NaN	NaN	678	0.00162067984974434
NaN	NaN	NaN	NaN	NaN	NaN	679	0.00162067849047808
NaN	NaN	NaN	NaN	NaN	NaN	680	0.00159001067905546
NaN	NaN	NaN	NaN	NaN	NaN	681	0.00159000905836108
NaN	NaN	NaN	NaN	NaN	NaN	682	0.00156146966489841
NaN	NaN	NaN	NaN	NaN	NaN	683	0.00156146480214237
NaN	NaN	NaN	NaN	NaN	NaN	684	0.00152679057563033
NaN	NaN	NaN	NaN	NaN	NaN	685	0.00152677753152815
NaN	NaN	NaN	NaN	NaN	NaN	686	0.001498638871504
NaN	NaN	NaN	NaN	NaN	NaN	687	0.00149857485239374
NaN	NaN	NaN	NaN	NaN	NaN	688	0.00146969456976138
NaN	NaN	NaN	NaN	NaN	NaN	689	0.00146960260904503
NaN	NaN	NaN	NaN	NaN	NaN	690	0.00144215889104485
NaN	NaN	NaN	NaN	NaN	NaN	691	0.00144144047178894
NaN	NaN	NaN	NaN	NaN	NaN	692	0.00144143944442326
NaN	NaN	NaN	NaN	NaN	NaN	693	0.00141413162743202
NaN	NaN	NaN	NaN	NaN	NaN	694	0.00141412912672143
NaN	NaN	NaN	NaN	NaN	NaN	695	0.00138729227898764
NaN	NaN	NaN	NaN	NaN	NaN	696	0.00138729128220274
NaN	NaN	NaN	NaN	NaN	NaN	697	0.00136207127813901
NaN	NaN	NaN	NaN	NaN	NaN	698	0.00136206376773384
NaN	NaN	NaN	NaN	NaN	NaN	699	0.00133420596328257
NaN	NaN	NaN	NaN	NaN	NaN	700	0.00133420562149854
NaN	NaN	NaN	NaN	NaN	NaN	701	0.00130868427052997
NaN	NaN	NaN	NaN	NaN	NaN	702	0.00130866520689805
NaN	NaN	NaN	NaN	NaN	NaN	703	0.00128336672367555
NaN	NaN	NaN	NaN	NaN	NaN	704	0.00128329525803854
NaN	NaN	NaN	NaN	NaN	NaN	705	0.00126071763519166
NaN	NaN	NaN	NaN	NaN	NaN	706	0.00125981823372529
NaN	NaN	NaN	NaN	NaN	NaN	707	0.0012598163737656
NaN	NaN	NaN	NaN	NaN	NaN	708	0.00123740331028842
NaN	NaN	NaN	NaN	NaN	NaN	709	0.00123736886485523
NaN	NaN	NaN	NaN	NaN	NaN	710	0.00121570950421143
NaN	NaN	NaN	NaN	NaN	NaN	711	0.00121566316408523
NaN	NaN	NaN	NaN	NaN	NaN	712	0.00119525041031951
NaN	NaN	NaN	NaN	NaN	NaN	713	0.00119521899015739
NaN	NaN	NaN	NaN	NaN	NaN	714	0.00116825365669747
NaN	NaN	NaN	NaN	NaN	NaN	715	0.00116824284882678
NaN	NaN	NaN	NaN	NaN	NaN	716	0.00114772115572995
NaN	NaN	NaN	NaN	NaN	NaN	717	0.00114771763173497
NaN	NaN	NaN	NaN	NaN	NaN	718	0.001127293364371
NaN	NaN	NaN	NaN	NaN	NaN	719	0.00112729261935711
NaN	NaN	NaN	NaN	NaN	NaN	720	0.00110694467197025
NaN	NaN	NaN	NaN	NaN	NaN	721	0.00110677373264327
NaN	NaN	NaN	NaN	NaN	NaN	722	0.00110677360782503
NaN	NaN	NaN	NaN	NaN	NaN	723	0.00108771291099699
NaN	NaN	NaN	NaN	NaN	NaN	724	0.00108771102607056
NaN	NaN	NaN	NaN	NaN	NaN	725	0.00106810838028019
NaN	NaN	NaN	NaN	NaN	NaN	726	0.00106810830813494
NaN	NaN	NaN	NaN	NaN	NaN	727	0.00104913368308078
NaN	NaN	NaN	NaN	NaN	NaN	728	0.00104913052274136
NaN	NaN	NaN	NaN	NaN	NaN	729	0.00102847399298173
NaN	NaN	NaN	NaN	NaN	NaN	730	0.00102847308009719
NaN	NaN	NaN	NaN	NaN	NaN	731	0.00100824724181841
NaN	NaN	NaN	NaN	NaN	NaN	732	0.0010082472385272
NaN	NaN	NaN	NaN	NaN	NaN	733	0.000987149317904883

